Slamming the sham: A Bayesian model for adaptive adjustment with noisy control data

It is not always clear how to adjust for control data in causal inference, balancing the goals of reducing bias and variance. We show how, in a setting with repeated experiments, Bayesian hierarchical modeling yields an adaptive procedure that uses the data to determine how much adjustment to perform. The result is a novel analysis with increased statistical efficiency compared to the default analysis based on difference estimates. We demonstrate this procedure on two real examples, as well as on a series of simulated datasets. We show that the increased efficiency can have real-world consequences in terms of the conclusions that can be drawn from the experiments. We also discuss the relevance of this work to causal inference and statistical design and analysis more generally.

==> berlim.dat <==
study	sham_n	sham_est	sham_se	exposed_n	exposed_est	exposed_se	sham_n_rem	exposed_n_rem	log_odds_ratio	lo_se
1	5	-2.397895273	1.477097892	7	-1.466337069	0.905821627	0	1	0.931376369	1.732898159
2	10	-3.044522438	1.447493729	10	-1.84582669	0.87859537	0	1	1.198759237	1.693378966
3	9	-1.734601055	0.885614886	12	-2.036881927	0.868114732	1	1	-0.318828801	1.492533077
4	10	-3.044522438	1.447493729	20	-1.609437912	0.585540044	0	3	1.435084525	1.561038814
5	26	-2.833213344	0.84016805	26	-2.833213344	0.84016805	1	1	0	1.443988691
6	17	-3.555348061	1.434274331	37	-0.482851772	0.33394417	0	14	3.072508112	1.472463544
7	10	-3.044522438	1.447493729	20	0	0.43643578	0	10	3.044522438	1.511705332
8	33	-3.075774981	0.835126276	35	-1.335001067	0.410391341	1	7	2.079441542	1.100164585
9	19	-1.945910149	0.676123404	19	-1.550597412	0.588489886	2	3	0.46624658	0.976743033
10	146	-2.790804162	0.35336564	155	-1.780586169	0.227892697	8	22	1.048371072	0.430094001
11	15	-3.433987204	1.436842416	10	-0.762140052	0.647338875	0	3	2.671870194	1.575970377
12	29	-2.024381764	0.568726766	28	-1.053149915	0.424081314	3	7	1.060910421	0.750195689
13	98	-2.833213344	0.438763454	92	-1.773067336	0.29436829	5	13	1.11874166	0.547840966
14	20	-2.564949357	0.847318546	22	-2.662587827	0.844498842	1	1	-0.099820335	1.447777056
15	12	-2.036881927	0.868114732	23	-0.422856851	0.417407086	1	9	1.956001913	1.128665979

==> chickens.dat <==
freq sham_n sham_est sham_se exposed_n exposed_est exposed_se
    1       32     .995   .041    32    1.036   .041
   15       32    1.013   .042    36    1.173   .034
   30       32    1.033   .032    32    1.107   .035
   45       32     .990   .032    32    1.181   .052
   60       32     .998   .040    32    1.136   .044
   75       32     .992   .033    32    1.148   .044
   90       28     .984   .035    32    1.094   .036
  105       32     .981   .029    32    1.143   .041
  120       32    1.037   .035    32    1.084   .035
  135       32    1.002   .054    32    1.211   .047
  150       32    1.015   .052    32    1.019   .042
  165       28    1.051   .054    28    1.012   .030
  165       32    1.016   .033    32    1.044   .035
  180       32     .960   .045    32    1.086   .038
  180       28     .974   .052    32    1.100   .039
  195       32     .987   .039    32    1.157   .035
  210       32    1.015   .040    32    1.052   .040
  225       32     .979   .038    32    1.183   .049
  240       32    1.028   .036    32    1.042   .052
  255       32    1.003   .039    32    1.359   .099
  270       32    1.020   .043    32    1.055   .033
  285       32    1.076   .057    32    1.395   .047
  300       32    1.024   .036    32    1.046   .039
  315       28     .975   .033    28    1.283   .035
  330       32    1.041   .049    32    1.066   .038
  345       32    1.011   .046    32    1.029   .044
  360       32    1.010   .056    32    1.055   .037
  375       28    1.022   .039    32    1.088   .044
  390       32     .981   .037    32    1.067   .045
  405       32     .955   .037    32    1.093   .047
  405       32     .955   .025    32    1.074   .050
  420       32    1.013   .035    36    1.070   .032
  435       32    1.010   .039    32    1.029   .048
  450       32    1.063   .037    32    1.134   .038
  465       32    1.036   .034    32    1.071   .041
  480       32    1.058   .050    32    1.018   .046
  495       32     .997   .031    32    1.080   .051
  510       32    1.013   .040    32    1.021   .037

